Swift discoveries of new populations of extremely long duration high energy transient

Recent observations with Swift have begun to uncover $\gamma$-ray transients whose total energies are comparable to those of gamma-ray bursts (GRB), but have a duration an order of magnitude or more longer than the bulk of the GRB population. Some are suggested to form a new population of ultra-long GRBs, with a mean duration around $10^4$s, while a further population with $\gamma-$ray durations $>10^5$ s may represent manifestations of relativistic outflows from stars shredded around massive black holes in tidal disruption flares (TDFs). Here I review the observations of these new classes of events, discuss progress towards identifying their progenitors and suggest how new observations may both hone our understanding of the outbursts, and allow them to be used as probes, that offer both complementary and additional tools to GRBs.

==> response.txt <==
I thank the referee for a constructive and valuable report. I have implemented all of the requested changes and outline them below. 

>As for the first point, a body of multi-­wavelength observations of the afterglow >of the last ultralong event, i.e. GRB130925a, larger than presented here, >provided important clues as to the origin of the emission and of the progenitor. >Present discussion is practically limited to report the results derived in Evans et >al. (2014), that are based on SWIFT data only, while other groups, extending >the dataset to other satellites and facilities, derived varied conclusions. Evans et >al, as reported in this review, concluded that the X-­‐ray emission in this object >is dominated by a dust echo and the proper afterglow (hard component) is >extremely dim. However, already Bellms et al (2014) using Nustar and then >Chandra data, noted the presence of relatively strong hard component. Piro et >al (2014), taking advantage of the large throughput of XMM, (in addition to >SWIFT data) found that the hard component was indeed very prominent at very >late times as opposed to what took place at
>earlier times, when the spectrum was dominated by a soft component. Using >quasi-­‐simultaneous radio data delivered from ATCA, they found the broad >band evolution of the hard X-­‐ray component consistent with a standard >afterglow from a low density wind environment. This result is particularly >important because it informs on the progenitor, and it suggests a low-­‐>metallicity supergiant. I would suggest that the related text and discussion in >sect 3.4.2 (last paragraph) and 3.7.2 (last paragraph) are revised to account for >the above comments and the discussion expanded accordingly.


Thank you for pointing this omission out. I have expanding the discussion in both sec 3.4.2 and 3.7.2 to more fully capture this. The relevant changes to the text appear at the end of each subsection as additional text. 

>Page 1, sect.2, 5th line there should be a comma instead that a period: "In >addition to provide…), the duration…

Done

>Fig.3 caption and last lines of section 3.2. Pls clarify the meaning of T90 within >Tburst

This has been explained in more detail, with the following text added. 
"A more quantative approach would be to utilise $T_{burst}$ as a measure of the total 
engine activity period (rather than use the total time over which $\gamma-$rays are detected), and then determine 
$T_{90,burst}$ as the time over which 90\% of the total fluence released during  $T_{burst}$ was recorded. 
In this case many GRBs would still have a short $T_{90}$, even though $T_{burst}$ was very long 
(e.g. GRB 050724, Figure 3), while because ULGRBs remain bright for longer they have a much
larger value of $T_{90,burst}$.  Further
investigations into this diagnostic may yield stronger constraints on the possible size of ULGRB population. "


>Fig.3: T90 for GRB050724 stated in caption is <2 s but from fig. (upper panel) >seems ~100s

Good point. GRB 050724 is a short burst with extended emission, and has rather disparate values of T_90 in the literature, this has been explained in greater detail within the caption. 


>Pg.3, column 2, second line: Fig3 => Fig.2

Changed

>Pg.4, 1st column, 10th line: INTEGRAL is misspelled

Changed


>Pg4, column 1 fist bullet close to the end of the column: Prolonged X-­‐ray >emission WITHIN two orders of magnitude…

Changed

>Fig.7: Data points (dots) in figure are not explained.

Thanks. This has now been explained. 

>Fig.7 caption typos: 7th line (both) and last line

Changed. 


